The Eikonal Approximation and the Gravitational Dynamics of Binary Systems

In this thesis we study the conservative gravitational dynamics of binary systems using the eikonal approximation; allowing us to use scattering amplitude techniques to calculate dynamical quantities in classical gravity. This has implications for the study of binary black hole systems and their resulting gravitational waves.

==> settings.json <==
{
    "cSpell.enabled": true,
    "editor.cursorBlinking": "solid",
    "editor.wordWrap": "on",
    "editor.wordWrapColumn": 80,
    "editor.wrappingIndent": "same",
    "latex-workshop.debug.showUpdateMessage": false,
    "telemetry.enableCrashReporter": false,
    "telemetry.enableTelemetry": false
  }


